Outer rotation curve of the Galaxy with VERA IV: Astrometry of IRAS 01123+6430 and the possibility of cloud-cloud collision

As part our investigation into the Galactic rotation curve, we carried out Very Long Baseline Interferometry (VLBI) observations towards the star-forming region IRAS 01123+6430 using VLBI Exploration of Radio Astrometry (VERA) to measure its annual parallax and proper motion. The annual parallax was measured to be 0.151+/-0.042 mas, which corresponds to a distance of D=6.61^{+2.55}_{-1.44} kpc, and the obtained proper motion components were ({\mu}_{\alpha}cos{\delta}, {\mu}_{\delta})=(-1.44+/-0.15, -0.27+/-0.16) mas yr^{-1} in equatorial coordinates. Assuming Galactic constants of (R_0, {\Theta}_0)=(8.05+/-0.45 kpc, 238+/-14 km s^{-1}), the Galactocentric distance and rotation velocity were measured to be (R, {\Theta})=(13.04+/-2.24 kpc, 239+/-22 km s^{-1}), which are consistent with a flat Galactic rotation curve. The newly estimated distance provides a more accurate bolometric luminosity of the central young stellar object, L_Bol=(3.11+/-2.86)\times 10^3 L_solar, which corresponds to a spectral type of B1-B2. The analysis of 12CO(J=1-0) survey data obtained with the Five College Radio Astronomical Observatory (FCRAO) 14 m telescope shows that the molecular cloud associated with IRAS 01123+6430 consists of arc-like and linear components, which well matches a structure predicted by numerical simulation of the cloud-cloud collision (CCC) phenomenon. The coexistence of arc-like and linear components implies that the relative velocity of initial two clouds was as slow as 3-5 km s^{-1}, which meets the expected criteria of massive star formation where the core mass is effectively increased in the presence of low relative velocity (~3-5 km s^{-1}), as suggested by Takahira et al.(2014).

==> IRAS01123+6430_Spotlist.txt <==
DOY	ID	Feature	I[Jy/beam]	eI	        RA[mas]	eRA	        Decl[mas] eDec	        CH      Vel[km/s]
87	1	1	1.550E+00	5.640E-02	 0.054	1.580E-02	-0.401	  1.699E-02	241	-48.7
87	2	1	4.085E+00	1.120E-01	 0.085	1.227E-02	-0.449	  1.307E-02	242	-49.1
87	3	1	8.010E+00	2.050E-01	 0.121	1.102E-02	-0.498	  1.164E-02	243	-49.5
87	4	2	9.049E+00	2.320E-01	 0.115	1.125E-02	-0.492	  1.166E-02	244	-49.9
87	5	2	3.577E+00	1.040E-01	 0.141	1.254E-02	-0.52	  1.325E-02	245	-50.4
87	6		8.620E-01	4.990E-02	 0.322	2.296E-02	-0.805	  3.570E-02	246	-50.8
87	7		2.269E+00	7.540E-02	 0.605	1.527E-02	-1.588	  2.038E-02	247	-51.2
87	8		2.717E+00	8.770E-02	 0.723	1.515E-02	-1.774	  1.786E-02	248	-51.6
87	9		8.735E-01	5.190E-02	 1.053	2.722E-02	-2.117	  2.868E-02	249	-52.1
87	10		9.811E-01	4.640E-02	 2.474	2.012E-02	-2.583	  2.015E-02	261	-57.1
87	11		2.062E+00	6.840E-02	 2.474	1.402E-02	-2.567	  1.430E-02	262	-57.5
87	12		1.881E+00	6.290E-02	 2.498	1.416E-02	-2.582	  1.487E-02	263	-58
87	13		9.485E-01	4.910E-02	 2.538	2.231E-02	-2.544	  2.301E-02	264	-58.4
87	14		9.880E-01	4.850E-02	 2.66	2.199E-02	-2.611	  2.165E-02	265	-58.8
87	15		1.244E+00	5.150E-02	 2.761	1.839E-02	-2.624	  1.817E-02	266	-59.2
87	16		1.505E+00	5.570E-02	 2.748	1.605E-02	-2.623	  1.660E-02	267	-59.6
87	17		1.496E+00	5.390E-02	 2.74	1.597E-02	-2.659	  1.558E-02	268	-60.1
87	18		1.134E+00	5.450E-02	 2.802	2.228E-02	-2.688	  1.888E-02	269	-60.5
87	19	3	2.376E+00	7.830E-02	 3.294	1.443E-02	-2.657	  1.364E-02	270	-60.9
87	20	3	4.414E+00	1.220E-01	 3.326	1.151E-02	-2.656	  1.201E-02	271	-61.3
87	21	4	3.455E+00	9.220E-02	 3.311	1.171E-02	-2.672	  1.182E-02	272	-61.7
87	22	4	2.141E+00	6.620E-02	 3.248	1.331E-02	-2.693	  1.405E-02	273	-62.2
87	23		1.661E+00	6.080E-02	 3.196	1.544E-02	-2.668	  1.679E-02	274	-62.6
87	24		1.462E+00	5.630E-02	 3.149	1.552E-02	-2.663	  1.637E-02	275	-63
87	25		6.777E-01	4.870E-02	 3.103	2.806E-02	-2.655	  2.948E-02	276	-63.4
135	26	1	8.360E-01	1.230E-01	-0.093	4.798E-02	-0.38	  7.806E-02	241	-48.7
135	27	1	2.783E+00	1.350E-01	-0.059	1.921E-02	-0.419	  2.817E-02	242	-49.1
135	28	1	5.791E+00	2.110E-01	-0.02	1.330E-02	-0.443	  1.884E-02	243	-49.5
135	29	2	6.929E+00	2.450E-01	-0.031	1.369E-02	-0.468	  2.066E-02	244	-49.9
135	30	2	2.907E+00	1.440E-01	 0.001	1.958E-02	-0.49	  3.000E-02	245	-50.4
135	31		1.260E+00	1.150E-01	 0.744	4.466E-02	-1.916	  5.732E-02	248	-51.6
135	32		9.889E-01	1.010E-01	 0.989	4.717E-02	-2.243	  6.439E-02	249	-52.1
135	33		8.819E-01	1.120E-01	 2.351	4.764E-02	-2.639	  9.164E-02	261	-57.1
135	34		1.895E+00	1.180E-01	 2.402	2.482E-02	-2.609	  4.041E-02	262	-57.5
135	35		1.903E+00	1.370E-01	 2.374	2.623E-02	-2.551	  3.396E-02	263	-58
135	36		3.247E+00	1.520E-01	 2.464	1.708E-02	-2.637	  2.472E-02	264	-58.4
135	37		4.957E+00	2.080E-01	 2.462	1.464E-02	-2.603	  2.152E-02	265	-58.8
135	38		3.221E+00	1.560E-01	 2.462	1.778E-02	-2.626	  2.579E-02	266	-59.2
135	39		2.301E+00	1.360E-01	 2.552	2.171E-02	-2.637	  2.868E-02	267	-59.6
135	40		2.311E+00	1.470E-01	 2.637	2.398E-02	-2.669	  2.932E-02	268	-60.1
135	41		1.949E+00	1.280E-01	 2.717	3.172E-02	-2.638	  3.927E-02	269	-60.5
135	42	3	2.407E+00	1.440E-01	 3.132	2.323E-02	-2.585	  2.775E-02	270	-60.9
135	43	3	3.459E+00	1.550E-01	 3.209	1.546E-02	-2.653	  2.021E-02	271	-61.3
135	44	4	2.362E+00	1.330E-01	 3.167	1.855E-02	-2.681	  2.616E-02	272	-61.7
135	45	4	2.381E+00	1.470E-01	 3.141	2.145E-02	-2.668	  3.198E-02	273	-62.2
135	46		2.696E+00	1.390E-01	 3.066	1.941E-02	-2.653	  2.853E-02	274	-62.6
135	47		1.899E+00	1.400E-01	 3.011	2.664E-02	-2.65	  3.717E-02	275	-63
234	48		1.580E+00	1.280E-01	-0.706	3.265E-02	-0.188	  3.452E-02	240	-48.3
234	49	1	2.163E+00	1.280E-01	-0.626	2.215E-02	-0.239	  2.401E-02	241	-48.7
234	50	1	4.052E+00	1.580E-01	-0.462	1.485E-02	-0.45	  1.712E-02	242	-49.1
234	51	1	6.033E+00	1.960E-01	-0.447	1.332E-02	-0.485	  1.446E-02	243	-49.5
234	52	2	4.673E+00	1.620E-01	-0.468	1.384E-02	-0.434	  1.455E-02	244	-49.9
234	53	2	1.397E+00	1.200E-01	-0.485	3.152E-02	-0.39	  3.174E-02	245	-50.4
234	54		1.480E+00	1.220E-01	 0.563	3.539E-02	-2.299	  3.950E-02	248	-51.6
234	55		1.301E+00	1.320E-01	 0.564	4.710E-02	-2.321	  4.892E-02	249	-52
234	56		3.852E+00	1.480E-01	 2.029	1.538E-02	-2.692	  1.634E-02	263	-57.9
234	57		1.152E+01	2.890E-01	 2.013	1.065E-02	-2.697	  1.141E-02	264	-58.4
234	58		1.070E+01	2.720E-01	 2.02	1.090E-02	-2.7	  1.168E-02	265	-58.8
234	59		5.960E+00	1.980E-01	 2.074	1.361E-02	-2.724	  1.456E-02	266	-59.2
234	60		5.486E+00	1.720E-01	 2.181	1.318E-02	-2.753	  1.275E-02	267	-59.6
234	61		3.994E+00	1.590E-01	 2.241	1.627E-02	-2.772	  1.521E-02	268	-60.1
234	62		2.710E+00	1.360E-01	 2.288	2.305E-02	-2.766	  1.912E-02	269	-60.5
234	63	3	2.942E+00	1.420E-01	 2.855	2.047E-02	-2.794	  1.772E-02	270	-60.9
234	64	3	6.761E+00	2.080E-01	 2.931	1.282E-02	-2.81	  1.233E-02	271	-61.3
234	65	4	6.567E+00	2.050E-01	 2.925	1.241E-02	-2.822	  1.219E-02	272	-61.7
234	66	4	3.433E+00	1.410E-01	 2.871	1.609E-02	-2.838	  1.605E-02	273	-62.2
234	67		1.822E+00	1.290E-01	 2.773	2.488E-02	-2.889	  3.071E-02	274	-62.6
234	68		1.713E+00	1.280E-01	 2.583	3.356E-02	-2.809	  3.207E-02	275	-63
234	69		1.159E+00	1.210E-01	 2.664	3.853E-02	-2.789	  3.722E-02	276	-63.4
390	70	1	2.439E+00	1.070E-01	-1.546	1.636E-02	-0.415	  1.580E-02	241	-48.7
390	71	1	5.461E+00	1.770E-01	-1.491	1.332E-02	-0.441	  1.305E-02	242	-49.1
390	72	1	6.239E+00	1.970E-01	-1.445	1.272E-02	-0.468	  1.263E-02	243	-49.5
390	73	2	3.633E+00	1.240E-01	-1.394	1.416E-02	-0.478	  1.339E-02	244	-49.9
390	74	2	1.088E+00	7.780E-02	-1.404	2.776E-02	-0.449	  2.823E-02	245	-50.4
390	75	5	8.858E-01	7.190E-02	 0.556	2.963E-02	-2.99	  2.527E-02	260	-56.7
390	76		1.289E+00	7.640E-02	 1.272	2.439E-02	-2.99	  2.346E-02	264	-58.4
390	77		1.528E+00	8.630E-02	 1.271	2.248E-02	-3.054	  2.384E-02	265	-58.8
390	78		9.950E-01	7.320E-02	 1.262	3.457E-02	-2.961	  3.407E-02	266	-59.2
390	79	6	9.348E-01	9.370E-02	 7.312	4.026E-02	 4.045	  3.215E-02	269	-60.5
390	80	3	2.756E+00	1.180E-01	 2.331	1.778E-02	-3.121	  1.618E-02	270	-60.9
390	81	3	6.628E+00	2.160E-01	 2.428	1.332E-02	-3.141	  1.283E-02	271	-61.3
390	82	4	9.799E+00	3.020E-01	 2.474	1.248E-02	-3.158	  1.198E-02	272	-61.7
390	83	4	5.949E+00	1.860E-01	 2.494	1.326E-02	-3.167	  1.290E-02	273	-62.2
434	84	1	2.698E+00	9.090E-02	-1.678	1.325E-02	-0.379	  1.163E-02	241	-48.7
434	85	1	3.835E+00	1.240E-01	-1.629	1.277E-02	-0.397	  1.213E-02	242	-49.1
434	86	1	5.228E+00	1.570E-01	-1.599	1.202E-02	-0.403	  1.120E-02	243	-49.5
434	87	2	4.401E+00	1.370E-01	-1.586	1.241E-02	-0.39	  1.176E-02	244	-49.9
434	88	2	1.453E+00	6.760E-02	-1.605	1.820E-02	-0.34	  1.684E-02	245	-50.4
434	89	5	1.487E+00	7.490E-02	 0.361	2.180E-02	-2.943	  1.924E-02	260	-56.7
434	90	5	1.349E+00	6.420E-02	 0.38	2.045E-02	-2.96	  1.789E-02	261	-57.1
434	91	6	2.194E+00	8.180E-02	 7.183	1.395E-02	 4.153	  1.276E-02	269	-60.5
434	92	3	3.649E+00	1.650E-01	 2.228	1.990E-02	-3.119	  1.810E-02	270	-60.9
434	93	3	1.615E+01	4.670E-01	 2.274	1.162E-02	-3.096	  1.057E-02	271	-61.3
434	94	4	2.499E+01	7.140E-01	 2.298	1.147E-02	-3.121	  1.048E-02	272	-61.7
434	95	4	1.405E+01	4.020E-01	 2.311	1.170E-02	-3.136	  1.072E-02	273	-62.2
434	96		1.883E+00	7.560E-02	 2.295	1.500E-02	-3.14	  1.364E-02	274	-62.6
592	97	1	1.381E+00	1.920E-01	-1.982	7.504E-02	-0.671	  5.180E-02	241	-48.7
592	98	1	1.714E+00	1.810E-01	-1.939	3.819E-02	-0.604	  3.291E-02	242	-49.1
592	99	1	1.569E+00	1.930E-01	-1.866	5.951E-02	-0.625	  4.377E-02	243	-49.5
592	100		4.516E+00	2.270E-01	-0.235	2.208E-02	-3.149	  1.804E-02	259	-56.3
592	101	5	4.443E+00	2.640E-01	-0.19	2.707E-02	-3.129	  2.221E-02	260	-56.7
592	102	5	2.558E+00	2.000E-01	-0.18	3.667E-02	-3.189	  2.762E-02	261	-57.1
592	103	6	3.306E+00	2.290E-01	 6.994	3.270E-02	 4.411	  2.686E-02	267	-59.6
592	104	6	1.114E+01	5.060E-01	 7.042	2.175E-02	 4.402	  1.664E-02	268	-60
592	105	6	1.163E+01	4.970E-01	 7.045	2.102E-02	 4.385	  1.621E-02	269	-60.5
592	106	6	3.146E+00	2.280E-01	 7.063	3.427E-02	 4.339	  2.640E-02	270	-60.9
592	107	3	3.455E+00	2.070E-01	 1.89	3.102E-02	-3.466	  2.379E-02	271	-61.3
592	108	4	1.220E+01	4.930E-01	 1.895	1.955E-02	-3.481	  1.521E-02	272	-61.7
592	109	4	2.727E+01	1.160E+00	 1.913	2.032E-02	-3.462	  1.577E-02	273	-62.2
592	110		1.078E+01	4.750E-01	 1.894	2.129E-02	-3.451	  1.584E-02	274	-62.6
657	111	1	1.464E+00	1.180E-01	-2.436	3.282E-02	-0.517	  3.400E-02	241	-48.7
657	112	1	1.278E+00	1.160E-01	-2.329	3.253E-02	-0.582	  3.412E-02	242	-49.1
657	113		3.256E+00	1.860E-01	-0.733	2.418E-02	-3.052	  2.339E-02	259	-56.3
657	114	5	4.008E+00	1.900E-01	-0.683	1.907E-02	-3.137	  1.884E-02	260	-56.7
657	115	5	1.960E+00	1.350E-01	-0.662	2.652E-02	-3.183	  2.577E-02	261	-57.1
657	116	6	4.105E+00	1.890E-01	 6.713	1.840E-02	 4.514	  1.790E-02	267	-59.6
657	117	6	2.395E+01	9.810E-01	 6.723	1.712E-02	 4.516	  1.667E-02	268	-60.1
657	118	6	3.206E+01	1.290E+00	 6.717	1.563E-02	 4.517	  1.542E-02	269	-60.5
657	119	6	1.206E+01	4.930E-01	 6.717	1.658E-02	 4.491	  1.664E-02	270	-60.9
657	120	4	2.050E+00	1.540E-01	 1.327	2.950E-02	-3.501	  2.588E-02	272	-61.7
657	121	4	5.135E+00	2.230E-01	 1.384	1.854E-02	-3.479	  1.872E-02	273	-62.2
657	122		3.055E+00	1.720E-01	 1.386	2.332E-02	-3.462	  2.421E-02	274	-62.6
812	123	1	1.648E+00	7.520E-02	-3.157	1.809E-02	-0.749	  1.784E-02	241	-48.7
812	124	1	1.300E+00	6.720E-02	-3.104	2.136E-02	-0.781	  2.396E-02	242	-49.1
812	125	5	7.410E-01	6.160E-02	-1.415	2.749E-02	-3.468	  2.910E-02	260	-56.7
812	126	5	1.792E+00	7.390E-02	-1.38	1.673E-02	-3.52	  1.704E-02	261	-57.1
812	127		8.123E-01	6.700E-02	-1.347	3.346E-02	-3.555	  3.657E-02	262	-57.5
812	128		1.712E+00	7.110E-02	 6.215	1.814E-02	 4.447	  1.820E-02	266	-59.2
812	129	6	1.172E+01	3.240E-01	 6.215	1.191E-02	 4.462	  1.191E-02	267	-59.6
812	130	6	2.580E+01	6.960E-01	 6.242	1.128E-02	 4.446	  1.119E-02	268	-60.1
812	131	6	3.346E+01	9.090E-01	 6.29	1.158E-02	 4.388	  1.150E-02	269	-60.5
812	132	6	2.279E+01	6.300E-01	 6.311	1.161E-02	 4.353	  1.155E-02	270	-60.9
812	133		5.613E+00	2.020E-01	 6.305	1.450E-02	 4.332	  1.480E-02	271	-61.3
812	134	4	2.209E+00	9.520E-02	 0.584	1.763E-02	-3.944	  1.794E-02	272	-61.7
812	135	4	1.358E+00	6.890E-02	 0.58	2.231E-02	-3.963	  2.174E-02	273	-62.2
874	136	1	1.245E+00	9.050E-02	-3.257	2.702E-02	-0.857	  3.190E-02	241	-48.7
874	137	1	1.501E+00	9.250E-02	-3.171	2.929E-02	-0.757	  2.995E-02	242	-49.1
874	138		1.188E+00	8.450E-02	-3.079	3.148E-02	-0.896	  3.474E-02	243	-49.5
874	139		1.015E+00	9.030E-02	-1.503	3.963E-02	-3.676	  4.734E-02	262	-57.5
874	140	6	5.747E+00	1.820E-01	 6.225	1.331E-02	 4.478	  1.499E-02	267	-59.6
874	141	6	2.119E+01	6.240E-01	 6.248	1.241E-02	 4.441	  1.391E-02	268	-60.1
874	142	6	3.211E+01	9.880E-01	 6.283	1.270E-02	 4.383	  1.444E-02	269	-60.5
874	143	6	3.311E+01	9.650E-01	 6.319	1.219E-02	 4.322	  1.370E-02	270	-60.9
874	144		1.537E+01	4.440E-01	 6.331	1.213E-02	 4.314	  1.350E-02	271	-61.3
874	145	4	1.474E+00	1.110E-01	 0.465	3.477E-02	-4.07	  4.164E-02	272	-61.7
874	146	4	1.328E+00	1.030E-01	 0.461	3.356E-02	-4.085	  3.734E-02	273	-62.2
975	147	6	7.003E+00	2.950E-01	 6.094	1.697E-02	 4.739	  1.842E-02	267	-59.6
975	148	6	2.363E+01	8.310E-01	 6.108	1.469E-02	 4.732	  1.485E-02	268	-60
975	149	6	2.510E+01	9.130E-01	 6.133	1.495E-02	 4.712	  1.584E-02	269	-60.5
975	150	6	8.576E+00	3.420E-01	 6.175	1.641E-02	 4.681	  1.773E-02	270	-60.9
975	151		2.647E+00	1.960E-01	 6.194	3.217E-02	 4.677	  3.520E-02	271	-61.3
1044	152		1.499E+00	1.190E-01	-3.928	3.372E-02	-0.562	  2.661E-02	242	-49.1
1044	153		2.677E+00	1.580E-01	-3.85	2.671E-02	-0.572	  2.267E-02	243	-49.5
1044	154		1.369E+00	1.140E-01	-3.832	3.882E-02	-0.58	  3.427E-02	244	-49.9
1044	155		1.660E+00	1.270E-01	-2.216	3.647E-02	-2.28	  2.942E-02	253	-53.7
1044	156	6	6.625E-01	9.910E-02	 5.785	6.133E-02	 4.992	  5.234E-02	267	-59.6
1044	157	6	1.444E+00	1.440E-01	 5.884	4.650E-02	 4.908	  3.760E-02	268	-60.1
1044	158	6	8.174E+00	4.210E-01	 5.85	2.377E-02	 4.864	  1.970E-02	269	-60.5
1044	159	6	1.537E+01	7.660E-01	 5.871	2.161E-02	 4.861	  1.786E-02	270	-60.9
1044	160		9.029E+00	4.640E-01	 5.902	2.301E-02	 4.853	  1.959E-02	271	-61.3
1044	161		2.103E+00	1.360E-01	 5.902	2.952E-02	 4.807	  2.280E-02	272	-61.7


